Improving Type Error Messages in OCaml

Cryptic type error messages are a major obstacle to learning OCaml or other ML-based languages. In many cases, error messages cannot be interpreted without a sufficiently-precise model of the type inference algorithm. The problem of improving type error messages in ML has received quite a bit of attention over the past two decades, and many different strategies have been considered. The challenge is not only to produce error messages that are both sufficiently concise and systematically useful to the programmer, but also to handle a full-blown programming language and to cope with large-sized programs efficiently. In this work, we present a modification to the traditional ML type inference algorithm implemented in OCaml that, by significantly reducing the left-to-right bias, allows us to report error messages that are more helpful to the programmer. Our algorithm remains fully predictable and continues to produce fairly concise error messages that always help making some progress towards fixing the code. We implemented our approach as a patch to the OCaml compiler in just a few hundred lines of code. We believe that this patch should benefit not just to beginners, but also to experienced programs developing large-scale OCaml programs.

==> examples/example_add_bad_new.txt <==
File "examples/example_add_bad.ml", line 2, characters 19-20:
Error: The function `+' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | int                                 | float
 2 | int                                 | float

==> examples/example_add_bad_old.txt <==
File "examples/example_add_bad.ml", line 2, characters 15-18:
Error: This expression has type float but an expression was expected of type
         int

==> examples/example_add_bad_src.txt <==
let _ = 
  print_float (2.0 + 3.0)     (* should be +. instead of + *)

==> examples/example_apply_labels_new.txt <==
File "examples/example_apply_labels.ml", line 6, characters 2-3:
Error: The function `f' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | ?x : bool option                    | ~x : bool
 2 | 'a                                  | int
 3 | ?z : 'a list option                 | ~t : bool
 4 | ~t : bool                           | float list
 5 | 'a list                             | ___

==> examples/example_apply_labels_old.txt <==
File "examples/example_apply_labels.ml", line 6, characters 25-28:
Error: This expression has type float but an expression was expected of type
         int

==> examples/example_apply_labels_src.txt <==
let f ?(x=true) y ?z ~t u =
  if x && t
     then ((match z with None -> [y] | Some x -> x)) @ u
     else [y]
let _ = 
  f ~x:false 0 ~t:false [3.0]

==> examples/example_apply_too_many_1_new.txt <==
File "examples/example_apply_too_many_1.ml", line 2, characters 8-11:
Error: The function `fst' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | 'a * 'b                             | (int -> int) * int
 2 | ___                                 | float

The function `fst', when applied to the first argument, 
produces a value of type: 'a.

==> examples/example_apply_too_many_1_old.txt <==
File "examples/example_apply_too_many_1.ml", line 2, characters 14-17:
Error: This expression has type float but an expression was expected of type
         int

==> examples/example_apply_too_many_1_src.txt <==
let p = ((fun x -> x+1), 4)
let _ = fst p 2.0

==> examples/example_apply_too_many_new.txt <==
File "examples/example_apply_too_many.ml", line 2, characters 8-9:
Error: The function `f' is applied to too many arguments.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | int                                 | int
 2 | int                                 | int
 3 | ___                                 | int

Maybe you forgot a `;'.

==> examples/example_apply_too_many_old.txt <==
File "examples/example_apply_too_many.ml", line 2, characters 8-9:
Error: This function has type int -> int -> int
       It is applied to too many arguments; maybe you forgot a `;'.

==> examples/example_apply_too_many_src.txt <==
let f x y = x + y
let _ = f 3 4 5

==> examples/example_f_minus_one_new.txt <==
File "examples/example_f_minus_one.ml", line 2, characters 8-9:
Error: The function `-' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | int                                 | int -> int
 2 | int                                 | int

==> examples/example_f_minus_one_old.txt <==
File "examples/example_f_minus_one.ml", line 2, characters 3-7:
Error: This expression has type int -> int
       but an expression was expected of type int

==> examples/example_f_minus_one_src.txt <==
let _ = 
   succ -1       (* missing parentheses around -1 *)

==> examples/example_fold_left_swap_app_2_new.txt <==
File "examples/example_fold_left_swap_app_2.ml", line 2, characters 2-16:
Error: The function `List.fold_left' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | 'c -> 'd -> 'c                      | 'a -> 'a list -> 'a list
 2 | 'c                                  | 'b list
 3 | 'd list                             | int list

The type variable 'a occurs inside 'a list

==> examples/example_fold_left_swap_app_2_old.txt <==
File "examples/example_fold_left_swap_app_2.ml", line 2, characters 43-44:
Error: This expression has type 'a list
       but an expression was expected of type 'a
       The type variable 'a occurs inside 'a list

==> examples/example_fold_left_swap_app_2_src.txt <==
let rev_filter f = 
  List.fold_left (fun x acc -> if f x then x::acc else acc) [] [1; 2; 3]
(* swapped the parameters of the higher-order function *)

==> examples/example_if_propagate_new.txt <==
File "examples/example_if_propagate.ml", line 5, characters 9-20:
Error: The function `print_float' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | float                               | int

==> examples/example_if_propagate_old.txt <==
File "examples/example_if_propagate.ml", line 5, characters 21-22:
Error: This expression has type int but an expression was expected of type
         float

==> examples/example_if_propagate_src.txt <==
let f b x =
  if b 
    then print_int x
    else print_float x

==> examples/example_incompatible_else_new.txt <==
File "examples/example_incompatible_else.ml", line 2, characters 2-23:
Error: The then-branch has type 
   int
but the else-branch has type 
   float.

==> examples/example_incompatible_else_old.txt <==
File "examples/example_incompatible_else.ml", line 2, characters 19-23:
Error: This expression has type float but an expression was expected of type
         int

==> examples/example_incompatible_else_src.txt <==
let f b = 
  if b then 0 else 3.14 (* should have been 0. *)

==> examples/example_index_swap_new.txt <==
File "examples/example_index_swap.ml", line 1, characters 8-20:
Error: The function `String.index' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | string                              | char
 2 | char                                | string

==> examples/example_index_swap_old.txt <==
File "examples/example_index_swap.ml", line 1, characters 21-24:
Error: This expression has type char but an expression was expected of type
         string

==> examples/example_index_swap_src.txt <==
let _ = String.index 'o' "foo"

==> examples/example_let_missing_rec_new.txt <==
File "examples/example_let_missing_rec.ml", line 2, characters 28-33:
Error: Unbound value facto.

You are probably missing the `rec' keyword on line 1.

==> examples/example_let_missing_rec_old.txt <==
File "examples/example_let_missing_rec.ml", line 2, characters 28-33:
Error: Unbound value facto

==> examples/example_let_missing_rec_src.txt <==
let facto n =   (* missing "rec" keyword *)
   if n = 0 then 1 else n * facto (n-1)

==> examples/example_map_bad_new.txt <==
File "examples/example_map_bad.ml", line 1, characters 8-16:
Error: The function `List.map' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | 'a -> 'b                            | int -> int
 2 | 'a list                             | float list

==> examples/example_map_bad_old.txt <==
File "examples/example_map_bad.ml", line 1, characters 35-38:
Error: This expression has type float but an expression was expected of type
         int

==> examples/example_map_bad_src.txt <==
let _ = List.map (fun x -> x + 1) [2.0; 3.0]    
(* should have been +. instead of +
   or should have been [2;3] instead of [2.0;3.0] *)

==> examples/example_match_incompat_branches_2_new.txt <==
File "examples/example_match_incompat_branches_2.ml", line 3, characters 13-25:
Error: The previous branch has type
   int
but this branch has type
   float.

==> examples/example_match_incompat_branches_2_old.txt <==
File "examples/example_match_incompat_branches_2.ml", line 3, characters 18-25:
Error: This expression has type int but an expression was expected of type
         float

==> examples/example_match_incompat_branches_2_src.txt <==
let rec sum = function
   | [] -> 0                (* error might be 0 instead of 0. *)
   | a::l -> a +. (sum l)   (* or it might be +. instead of + *)

==> examples/example_match_incompat_branches_3_new.txt <==
File "examples/example_match_incompat_branches_3.ml", line 4, characters 13-27:
Error: The previous branches have type
   int
but this branch has type
   float.

==> examples/example_match_incompat_branches_3_old.txt <==
File "examples/example_match_incompat_branches_3.ml", line 4, characters 13-27:
Error: This expression has type float but an expression was expected of type
         int

==> examples/example_match_incompat_branches_3_src.txt <==
let headval = function      (* intended to be of type: int list -> float *)
   | [] -> 0                (* intended 0. instead of 0 *)
   | _::[] -> assert false
   | a::_ -> float_of_int a

==> examples/example_missing_bang_delayed_new.txt <==
File "examples/example_missing_bang_delayed.ml", line 7, characters 2-11:
Error: The function `print_int' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | int                                 | int ref

You probably forgot a `!' or a `ref' somewhere.

==> examples/example_missing_bang_delayed_old.txt <==
File "examples/example_missing_bang_delayed.ml", line 7, characters 12-19:
Error: This expression has type int ref
       but an expression was expected of type int

==> examples/example_missing_bang_delayed_src.txt <==
let f x y =
  let z = ref 0 in
  z := !z + x;
  z := !z + y;
  z                  (* either should be:  !z *)
let _ =
  print_int (f 3 4)  (* or should be:  print_int !(f 3 4) *)

==> examples/example_missing_else_new.txt <==
File "examples/example_missing_else.ml", line 3, characters 22-27:
Error: This expression is the result of a conditional with no else branch, so it should have type
   unit
but it has type
   'a list.

==> examples/example_missing_else_old.txt <==
File "examples/example_missing_else.ml", line 3, characters 23-27:
Error: The variant type unit has no constructor ::

==> examples/example_missing_else_src.txt <==
let ordered_list_with x y = 
   if x <= y then [x;y]
   else if x > y then [y;x]

==> examples/example_missing_unit_newline_new.txt <==
File "examples/example_missing_unit_newline.ml", line 3, characters 3-16:
Error: This expression is followed by a semi-colon, so it should have type
   unit
but it has type
   unit -> unit.

You probably forgot to provide `()' as argument to the function.

==> examples/example_missing_unit_newline_old.txt <==
File "examples/example_missing_unit_newline.ml", line 3, characters 3-16:
Warning 5: this function application is partial,
maybe some arguments are missing.

==> examples/example_missing_unit_newline_src.txt <==
let _ =
   print_int 3;
   print_newline;    (* missing unit argument *)
   print_int 5

==> examples/example_missing_unit_readint_new.txt <==
File "examples/example_missing_unit_readint.ml", line 2, characters 0-9:
Error: The function `print_int' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | int                                 | unit -> int

You probably forgot to provide `()' as argument somewhere.

==> examples/example_missing_unit_readint_old.txt <==
File "examples/example_missing_unit_readint.ml", line 2, characters 10-11:
Error: This expression has type unit -> int
       but an expression was expected of type int

==> examples/example_missing_unit_readint_src.txt <==
let x = read_int in   (* missing unit argument *)
print_int x

==> examples/example_ref_missing_bang_new.txt <==
File "examples/example_ref_missing_bang.ml", line 2, characters 0-9:
Error: The function `print_int' cannot be applied to the arguments provided.

   | Types of the expected arguments:    | Types of the provided arguments:
---|-------------------------------------|------------------------------------
 1 | int                                 | int ref

You probably forgot a `!' or a `ref' somewhere.

==> examples/example_ref_missing_bang_old.txt <==
File "examples/example_ref_missing_bang.ml", line 2, characters 10-11:
Error: This expression has type int ref
       but an expression was expected of type int

==> examples/example_ref_missing_bang_src.txt <==
let r = ref 1 in 
print_int r       (* should be:  print_int !r *)

==> examples/example_while_bad_condition_new.txt <==
File "examples/example_while_bad_condition.ml", line 3, characters 9-10:
Error: This expression is the condition of a while loop, so it should have type
   bool
but it has type
   int.

==> examples/example_while_bad_condition_old.txt <==
File "examples/example_while_bad_condition.ml", line 3, characters 9-10:
Error: This expression has type int but an expression was expected of type
         bool

==> examples/example_while_bad_condition_src.txt <==
let _ =
   while 1 do () done
